Safe and Efficient Path Planning under Uncertainty via Deep Collision Probability Fields

Estimating collision probabilities between robots and environmental obstacles or other moving agents is crucial to ensure safety during path planning. This is an important building block of modern planning algorithms in many application scenarios such as autonomous driving, where noisy sensors perceive obstacles. While many approaches exist, they either provide too conservative estimates of the collision probabilities or are computationally intensive due to their sampling-based nature. To deal with these issues, we introduce Deep Collision Probability Fields, a neural-based approach for computing collision probabilities of arbitrary objects with arbitrary unimodal uncertainty distributions. Our approach relegates the computationally intensive estimation of collision probabilities via sampling at the training step, allowing for fast neural network inference of the constraints during planning. In extensive experiments, we show that Deep Collision Probability Fields can produce reasonably accurate collision probabilities (up to 10^{-3}) for planning and that our approach can be easily plugged into standard path planning approaches to plan safe paths on 2-D maps containing uncertain static and dynamic obstacles. Additional material, code, and videos are available at https://sites.google.com/view/ral-dcpf.

==> cover_letter.txt <==
Dear Editor,

We are submitting the revision for the paper “Safe and Efficient Path Planning under Uncertainty via Deep Collision Probability Fields, whose authors are Felix Herrmann, Sebastian Zach, Jacopo Banfi, Jan Peters, Georgia Chalvatzaki, and Davide Tateo. 
Following the AE comments, we updated the experiments with real-world map scenarios. Furthermore, we tackled the reviewer's issues and responded to all their comments. The updated sections of the paper are marked in blue.

The research presented in this paper is original and has not been submitted previously in other papers.


The corresponding author is:
Davide Tateo
TU Darmstadt, Intelligent Autonomous Systems (IAS)
Hochschulstr. 10, 64289 Darmstadt

Phone: +49-6151-16-20811

Email: 
- davide.tateo@tu-darmstadt.de
- davide@robot-learning.de


Best regards,

Davide Tateo (on behalf of all authors)

==> img/experiments/01_network_evaluation/speed_outlier_data.dat <==
sprt-0.1-speed_logscale sprt-0.01-speed_logscale sprt-0.001-speed_logscale ztest-0.1_speed_logscale ztest-0.01_speed_logscale ztest-0.001_speed_logscale network-b1-cpu network-b1-gpu network-b16-cpu network-b16-gpu network-b1024-cpu network-b1024-gpu
0.0008609294891357422 0.0011491775512695312 0.020998477935791016 0.0005884170532226562 0.0012292861938476562 0.008270502090454102 0.013529539108276367 0.0025205612182617188 0.0018099099397659302 0.00018075108528137207 0.0023916871286928654 1.063663512468338e-05 
0.000545501708984375 0.0027654170989990234 0.03908944129943848 0.0003409385681152344 0.0009052753448486328 0.00801849365234375 0.013521432876586914 0.0025844573974609375 0.002003982663154602 0.00016216933727264404 0.0024040895514190197 1.0609626770019531e-05 
0.0005519390106201172 0.0017368793487548828 0.020151376724243164 0.0003502368927001953 0.0007965564727783203 0.00814366340637207 0.013628721237182617 0.0026657581329345703 0.0019683837890625 0.00016248226165771484 0.002665919018909335 1.0692048817873001e-05 
0.0005395412445068359 0.0015344619750976562 0.021065473556518555 0.0003139972686767578 0.0007951259613037109 0.15653204917907715 0.01352381706237793 0.002827882766723633 0.0018087029457092285 0.00016313791275024414 0.002686129417270422 1.0295072570443153e-05 
0.0005309581756591797 0.001951456069946289 0.0168001651763916 0.00026535987854003906 0.0008130073547363281 0.009446859359741211 0.013547182083129883 0.003094911575317383 0.001827523112297058 0.0001620948314666748 0.0026698524598032236 1.0316725820302963e-05 
0.0005369186401367188 0.0020017623901367188 0.023915767669677734 0.00026702880859375 0.009828567504882812 0.02674579620361328 0.013645410537719727 0.0030972957611083984 0.0019780248403549194 0.0001653134822845459 0.0026945816352963448 1.0275514796376228e-05 
0.0005381107330322266 0.0017786026000976562 0.02141547203063965 0.0002694129943847656 0.0008225440979003906 0.17811131477355957 0.013544559478759766 0.003142118453979492 0.0018559396266937256 0.00017818808555603027 0.002735246205702424 1.0576331987977028e-05 
0.0005517005920410156 0.0017452239990234375 0.021126747131347656 0.0002715587615966797 0.0008077621459960938 0.03241276741027832 0.01360630989074707 0.0025207996368408203 0.0018534809350967407 0.00016973912715911865 0.00268116919323802 1.0287389159202576e-05 
0.0005507469177246094 0.004507303237915039 0.028281450271606445 0.0002663135528564453 0.0008203983306884766 0.009454965591430664 0.013600587844848633 0.002878427505493164 0.001836046576499939 0.00016202032566070557 0.0026663264725357294 1.0591931641101837e-05 
0.0005447864532470703 0.002958059310913086 0.021100997924804688 0.0002703666687011719 0.000820159912109375 0.021684885025024414 0.013794660568237305 0.002535581588745117 0.001840338110923767 0.00016154348850250244 0.0026589371263980865 1.0614516213536263e-05 
0.0005421638488769531 0.0017795562744140625 0.037374019622802734 0.00027179718017578125 0.0008044242858886719 0.1053159236907959 0.013753175735473633 0.0025300979614257812 0.00197814404964447 0.0001614093780517578 0.002696891315281391 1.0640360414981842e-05 
0.0005333423614501953 0.0020601749420166016 0.019294261932373047 0.0002636909484863281 0.0008213520050048828 0.009431838989257812 0.013646602630615234 0.002514362335205078 0.002073615789413452 0.00016167759895324707 0.002660034690052271 1.051207073032856e-05 
0.0005285739898681641 0.004613637924194336 0.02817845344543457 0.0002701282501220703 0.0008132457733154297 1.6079332828521729 0.013741493225097656 0.0027093887329101562 0.002493530511856079 0.0001614093780517578 0.0027101081795990467 1.061195507645607e-05 
0.0005688667297363281 0.0022242069244384766 0.01709461212158203 0.0005121231079101562 0.0008294582366943359 0.03232455253601074 0.013530731201171875 0.0025200843811035156 0.0018453001976013184 0.000161781907081604 0.002665596315637231 1.0620569810271263e-05 
0.0005433559417724609 0.0012657642364501953 0.02123570442199707 0.002767801284790039 0.0008034706115722656 0.009153366088867188 0.013552188873291016 0.0025386810302734375 0.0020221322774887085 0.00016207993030548096 0.0027313213795423508 1.0271091014146805e-05 
0.0005631446838378906 0.009394168853759766 0.016611337661743164 0.0002646446228027344 0.0008034706115722656 0.009237051010131836 0.013827085494995117 0.0025124549865722656 0.0018136203289031982 0.00016160309314727783 0.002673499984666705 1.0289950296282768e-05 
0.0005517005920410156 0.0022542476654052734 0.017009735107421875 0.00027108192443847656 0.0008058547973632812 0.012325048446655273 0.013617753982543945 0.002513408660888672 0.0018475353717803955 0.00016197562217712402 0.0026612188667058945 1.0293908417224884e-05 
0.0005381107330322266 0.008909225463867188 0.03941488265991211 0.00026988983154296875 0.0034868717193603516 0.13853144645690918 0.013808250427246094 0.002516031265258789 0.001991644501686096 0.00016173720359802246 0.0026782071217894554 1.0362127795815468e-05 
0.0005364418029785156 0.004238605499267578 0.05276942253112793 0.0002689361572265625 0.0008120536804199219 0.018152952194213867 0.013987064361572266 0.002511739730834961 0.0018382221460342407 0.00016236305236816406 0.002703414997085929 1.0691815987229347e-05 
0.0008068084716796875 0.001949310302734375 0.01730632781982422 0.00026869773864746094 0.0008242130279541016 0.009161710739135742 0.013508081436157227 0.002530813217163086 0.0018182098865509033 0.000161781907081604 0.0026974771171808243 1.0273652151226997e-05 
0.0005435943603515625 0.003020048141479492 0.023705720901489258 0.00026798248291015625 0.0008301734924316406 0.012423276901245117 0.01355600357055664 0.0025153160095214844 0.0018828809261322021 0.00018613040447235107 0.002711490960791707 1.0333489626646042e-05 
0.00054168701171875 0.001436471939086914 0.03200721740722656 0.00026607513427734375 0.0007977485656738281 0.13935279846191406 0.013578414916992188 0.002511739730834961 0.0018161684274673462 0.0001652538776397705 0.0026669269427657127 1.0567018762230873e-05 
0.0005505084991455078 0.0028405189514160156 0.035138845443725586 0.0002689361572265625 0.002138853073120117 0.021297454833984375 0.013895273208618164 0.002524852752685547 0.00287608802318573 0.00018294155597686768 0.0026828832924365997 1.0617543011903763e-05 
0.0005505084991455078 0.001451730728149414 0.032105207443237305 0.00027251243591308594 0.0008251667022705078 0.009167909622192383 0.013756990432739258 0.0025343894958496094 0.0018891394138336182 0.0001636892557144165 0.0026710464153438807 1.0416610166430473e-05 
0.0005474090576171875 0.0014424324035644531 0.03632307052612305 0.0002605915069580078 0.04873347282409668 0.015218734741210938 0.01357412338256836 0.0025129318237304688 0.0019674599170684814 0.00016929209232330322 0.0027100893203169107 1.0602409020066261e-05 
0.0005471706390380859 0.0027925968170166016 0.017040491104125977 0.0002684593200683594 0.0010840892791748047 0.02689671516418457 0.013623714447021484 0.002526998519897461 0.0018787980079650879 0.00016282498836517334   1.060054637491703e-05 
0.0005447864532470703 0.005046844482421875 0.032740116119384766 0.0002715587615966797 0.0011060237884521484 0.012460708618164062 0.013773918151855469 0.0025374889373779297 0.0018947720527648926 0.00016379356384277344   1.0677147656679153e-05 
0.0005502700805664062 0.0014615058898925781 0.030703306198120117 0.0002701282501220703 0.0009510517120361328 0.01224827766418457 0.013708353042602539 0.0025119781494140625 0.001848459243774414 0.00016926229000091553   1.0453164577484131e-05 
0.0005338191986083984 0.002016782760620117 0.017296314239501953 0.0002646446228027344 0.001180410385131836 1.2420618534088135 0.013826847076416016 0.0025196075439453125 0.001856297254562378 0.00017245113849639893   1.0414514690637589e-05 
0.0005321502685546875 0.0018172264099121094 0.045619964599609375 0.00026488304138183594 0.0038683414459228516 0.009196996688842773 0.013878345489501953 0.002512693405151367 0.0018659234046936035 0.00016945600509643555   1.027924008667469e-05 
0.0005466938018798828 0.004201412200927734 0.03280520439147949 0.0002675056457519531 0.0013229846954345703 0.009273529052734375 0.013493537902832031 0.002512216567993164 0.0018178671598434448 0.00016964972019195557   1.066434197127819e-05 
0.0005352497100830078 0.001804351806640625 0.031075716018676758 0.0002644062042236328 0.0013213157653808594 0.2613344192504883 0.013701200485229492 0.0025119781494140625 0.0020858943462371826 0.00018385052680969238   1.0281568393111229e-05 
0.0005409717559814453 0.0017910003662109375 0.02790212631225586 0.0002651214599609375 0.002643108367919922 0.032445669174194336 0.013871908187866211 0.0025124549865722656 0.0021378248929977417 0.00016216933727264404   1.0495306923985481e-05 
0.0005509853363037109 0.0016283988952636719 0.046338558197021484 0.00027108192443847656 0.05313444137573242 0.9253015518188477 0.013828754425048828 0.0025191307067871094 0.001862451434135437 0.00016328692436218262   1.0516960173845291e-05 
0.0005371570587158203 0.0013992786407470703 0.017250537872314453 0.0002872943878173828 0.0013270378112792969 0.015532493591308594 0.013560771942138672 0.0025124549865722656 0.001964747905731201 0.00016257166862487793   1.0295305401086807e-05 
0.0005404949188232422 0.0028541088104248047 0.035050392150878906 0.00027370452880859375 0.7369422912597656 0.3443422317504883 0.013784646987915039 0.0025370121002197266 0.0020104199647903442 0.00016202032566070557   1.041823998093605e-05 
0.0005474090576171875 0.002771615982055664 0.021438121795654297 0.00026106834411621094 0.0009365081787109375 0.0638589859008789 0.013636112213134766 0.002511262893676758 0.0020398199558258057 0.000162467360496521   1.0404502972960472e-05 
0.0005505084991455078 0.0022194385528564453 0.03988194465637207 0.0002739429473876953 0.0007271766662597656 0.2617368698120117 0.013873100280761719 0.0025224685668945312 0.002002522349357605 0.00016242265701293945   1.0466668754816055e-05 
0.0005309581756591797 0.0013909339904785156 0.017622947692871094 0.00026226043701171875 0.003032207489013672 0.009478092193603516 0.013586759567260742 0.0025141239166259766 0.0019651800394058228 0.0001771301031112671   1.0317424312233925e-05 
0.0034270286560058594 0.0015943050384521484 0.019748210906982422 0.00026726722717285156 0.004694938659667969 0.021575450897216797 0.01377248764038086 0.002525806427001953 0.0020427852869033813 0.00016292929649353027   1.0334653779864311e-05 
0.0005691051483154297 0.0014495849609375 0.022025346755981445 0.0002636909484863281 0.0010771751403808594 0.018271207809448242 0.013557672500610352 0.0025272369384765625 0.00182342529296875 0.00016413629055023193   1.0616378858685493e-05 
0.0005395412445068359 0.0012137889862060547 0.03029465675354004 0.00026798248291015625 0.0029664039611816406 0.009428977966308594 0.01376652717590332 0.0025186538696289062 0.0020005106925964355 0.000168725848197937   1.0296935215592384e-05 
0.0005502700805664062 0.003821134567260742 0.03165435791015625 0.00027108192443847656 0.0045185089111328125 0.009378671646118164 0.013841390609741211 0.002514362335205078 0.001982659101486206 0.00016957521438598633   1.0317889973521233e-05 
0.0005648136138916016 0.0021865367889404297 0.0696573257446289 0.0002684593200683594 0.0013191699981689453 0.04032015800476074 0.013609170913696289 0.0025129318237304688 0.0019538402557373047 0.00016361474990844727   1.0304152965545654e-05 
0.0005397796630859375 0.0015964508056640625 0.017439603805541992 0.0002644062042236328 0.0011050701141357422 0.018397092819213867 0.013628721237182617 0.0025348663330078125 0.0020295530557632446 0.0001644045114517212   1.0321149602532387e-05 
0.0005400180816650391 0.001409292221069336 0.05212044715881348 0.0002620220184326172 0.08717823028564453 0.012390375137329102 0.013506889343261719 0.002590179443359375 0.0019250810146331787 0.00016456842422485352   1.0621966794133186e-05 
0.0005509853363037109 0.0018243789672851562 0.0404660701751709 0.0002713203430175781 0.0008854866027832031 0.009406566619873047 0.013828039169311523 0.0025539398193359375 0.0018904954195022583 0.00016422569751739502   1.0321615263819695e-05 
0.000545501708984375 0.0012326240539550781 0.018039941787719727 0.00027632713317871094 0.0010950565338134766 0.009423971176147461 0.013563394546508789 0.0025255680084228516 0.0019071847200393677 0.00016805529594421387   1.0302523151040077e-05 
0.0005435943603515625 0.0012202262878417969 0.026476383209228516 0.0002655982971191406 0.0019207000732421875 0.009215593338012695   0.0025131702423095703 0.0019008219242095947 0.00018258392810821533   1.04452483355999e-05 
0.0005328655242919922 0.002048492431640625 0.017731904983520508 0.000263214111328125 0.0017473697662353516 0.018710613250732422   0.0025234222412109375 0.0019052475690841675 0.00016137957572937012   1.0563759133219719e-05 
0.0005409717559814453 0.0012476444244384766 0.03319978713989258 0.0002689361572265625 0.002592802047729492 0.029483556747436523   0.002532958984375 0.001899436116218567 0.0001618713140487671   1.0317657142877579e-05 
0.0005328655242919922 0.0019845962524414062 0.017504215240478516 0.00027108192443847656 0.007642269134521484 0.0156705379486084   0.002523183822631836 0.0018802434206008911 0.0001618117094039917   1.0489951819181442e-05 
0.0005323886871337891 0.0033500194549560547 0.020233154296875 0.0002751350402832031 0.004473686218261719 0.02666759490966797   0.002516031265258789 0.0018826127052307129 0.0001874864101409912   1.0310439392924309e-05 
0.005177736282348633 0.0012302398681640625 0.03339695930480957 0.0002715587615966797 0.15079760551452637 0.012529611587524414   0.0025174617767333984 0.0019128769636154175 0.00016157329082489014   1.0323245078325272e-05 
0.0005381107330322266 0.0014195442199707031 0.04486417770385742 0.00027108192443847656 0.0032622814178466797 0.01819324493408203   0.002519845962524414 0.0018619447946548462 0.00016176700592041016   1.0322313755750656e-05 
0.0005359649658203125 0.0016222000122070312 0.01991748809814453 0.00026154518127441406 0.0017633438110351562 0.2584981918334961   0.002531290054321289 0.001867443323135376 0.00018437206745147705   1.0305317118763924e-05 
0.000560760498046875 0.0018355846405029297 0.017634153366088867 0.00026988983154296875 0.0027849674224853516 0.00931549072265625   0.0025234222412109375 0.0018565654754638672 0.000166282057762146   1.0320451110601425e-05 
0.0005495548248291016 0.002071380615234375 0.017851829528808594 0.0002627372741699219 0.0047245025634765625 0.04458498954772949   0.0025272369384765625 0.0018824636936187744 0.00016358494758605957   1.0313699021935463e-05 
0.0012607574462890625 0.001203298568725586 0.01997971534729004 0.00026917457580566406 0.018789291381835938 0.035242319107055664   0.002521991729736328 0.0018601268529891968 0.00016529858112335205   1.031835563480854e-05 
0.00054931640625 0.0022487640380859375 0.020445585250854492 0.0002732276916503906 0.0030837059020996094 0.01266932487487793   0.002515077590942383 0.0018690675497055054 0.000167161226272583   1.0332325473427773e-05 
0.0005383491516113281 0.0012307167053222656 0.027039527893066406 0.0002701282501220703 0.002828359603881836 0.01542353630065918   0.00260162353515625 0.0018978267908096313 0.0001649409532546997   1.1408468708395958e-05 
0.0008218288421630859 0.004636049270629883 0.01758742332458496 0.0002772808074951172 0.0011012554168701172 0.021425247192382812   0.002567291259765625 0.0019096285104751587 0.0001628100872039795   1.0328134521842003e-05 
0.0005419254302978516 0.0041408538818359375 0.05174136161804199 0.0002675056457519531 0.002072572708129883 0.015246868133544922   0.0025396347045898438 0.0018734186887741089 0.00017879903316497803   1.0339776054024696e-05 
0.0005414485931396484 0.0012202262878417969 0.017589092254638672 0.0002722740173339844 0.0019524097442626953 0.009331226348876953   0.0025322437286376953 0.0018673837184906006 0.00016763806343078613   1.0317191481590271e-05 
0.0005388259887695312 0.0012485980987548828 0.017950057983398438 0.00026416778564453125 0.001102447509765625 0.1795639991760254   0.002936840057373047 0.0018918216228485107 0.000166967511177063   1.0319286957383156e-05 
0.0005474090576171875 0.0016331672668457031 0.022179841995239258 0.00026416778564453125 0.0013098716735839844 0.012689828872680664   0.0025343894958496094 0.0018867701292037964 0.00018474459648132324   1.0479241609573364e-05 
0.0005483627319335938 0.002582550048828125 0.024569988250732422 0.0002651214599609375 0.0028562545776367188 0.027136802673339844   0.002521514892578125 0.0018863826990127563 0.00016134977340698242   1.0594725608825684e-05 
0.0005486011505126953 0.0018000602722167969 0.03647732734680176 0.00027370452880859375 0.0010988712310791016 0.24926209449768066   0.0025148391723632812 0.0018604546785354614 0.0001917332410812378   1.0349787771701813e-05 
0.0005393028259277344 0.0018284320831298828 0.03905296325683594 0.0002713203430175781 0.004896640777587891 0.015524864196777344   0.0025115013122558594 0.0019112974405288696 0.0001614689826965332   1.0354211553931236e-05 
0.0005257129669189453 0.002009868621826172 0.026135683059692383 0.00026535987854003906 0.001954317092895508 1.9123964309692383   0.0025429725646972656 0.0018849074840545654 0.0001621544361114502   1.051090657711029e-05 
0.0008656978607177734 0.002183675765991211 0.03597760200500488 0.0005171298980712891 0.004563570022583008 0.0311582088470459   0.002513885498046875 0.0018638521432876587 0.00016139447689056396   1.0468997061252594e-05 
0.0008409023284912109 0.001621246337890625 0.017756223678588867 0.00026226043701171875 0.009963274002075195 0.009373903274536133   0.0025136470794677734 0.0018605440855026245 0.00016231834888458252   1.0390765964984894e-05 
0.0010488033294677734 0.0012159347534179688 0.044091224670410156 0.00026869773864746094 0.0017650127410888672 0.009262561798095703   0.0025510787963867188 0.001858353614807129 0.000161781907081604   1.0398449376225471e-05 
0.0006585121154785156 0.002604246139526367 0.01756739616394043 0.00026535987854003906 0.001092672348022461 7.7315673828125   0.0025587081909179688 0.0018962323665618896 0.00016193091869354248   1.0322313755750656e-05 
0.0006532669067382812 0.001234292984008789 0.02539539337158203 0.001990079879760742 0.001760721206665039 0.024094581604003906   0.0025293827056884766 0.0018980801105499268 0.00016210973262786865   1.0561896488070488e-05 
0.0006558895111083984 0.0014147758483886719 0.06836795806884766 0.0002636909484863281 0.001096487045288086 0.015337944030761719   0.0025506019592285156 0.001858338713645935 0.00016200542449951172   1.0580290108919144e-05 
0.0006451606750488281 0.0027980804443359375 0.01782393455505371 0.0002696514129638672 0.0027914047241210938 0.018193960189819336   0.0025424957275390625 0.0018955320119857788 0.00016199052333831787   1.0334420949220657e-05 
0.010547637939453125 0.0021419525146484375 0.03545093536376953 0.00027060508728027344 0.0019614696502685547 0.012577533721923828   0.0025374889373779297 0.0018848031759262085 0.00016158819198608398   1.0370975360274315e-05 
0.002666950225830078 0.0011904239654541016 0.035413265228271484 0.0002684593200683594 0.01000666618347168 0.10113787651062012   0.0025548934936523438 0.0018703490495681763 0.00016185641288757324   1.062336377799511e-05 
0.0008594989776611328 0.0021588802337646484 0.03381085395812988 0.00026297569274902344 0.06710290908813477 1.3510572910308838   0.002535581588745117 0.0018728673458099365 0.00016202032566070557   1.0686460882425308e-05 
0.001043081283569336 0.001257181167602539 0.019753456115722656 0.0002663135528564453 0.0034792423248291016 0.019330739974975586   0.0025496482849121094 0.0018578171730041504 0.00016231834888458252   1.058122143149376e-05 
0.0006356239318847656 0.0028531551361083984 0.022234439849853516 0.00026416778564453125 0.0010995864868164062 0.04972672462463379   0.0025506019592285156 0.0019336938858032227 0.00016254186630249023   1.0349554941058159e-05 
0.0006537437438964844 0.0015895366668701172 0.024218320846557617 0.00028252601623535156 0.004179239273071289 0.012243032455444336   0.0025353431701660156 0.0018643289804458618 0.0001655369997024536   1.0343734174966812e-05 
0.0006387233734130859 0.00142669677734375 0.018656015396118164 0.0002684593200683594 0.0019516944885253906 0.009165763854980469   0.0025339126586914062 0.0019074082374572754     1.0326504707336426e-05 
0.0008325576782226562 0.003587484359741211 0.034604549407958984 0.00026988983154296875 0.026734113693237305 0.009820222854614258   0.0025403499603271484 0.0018832087516784668     1.0333722457289696e-05 
0.001252889633178711 0.0016112327575683594 0.01745748519897461 0.00027370452880859375 0.0018396377563476562 0.03263425827026367   0.0025243759155273438 0.0019123852252960205     1.0330462828278542e-05 
0.0008854866027832031 0.001203775405883789 0.017423152923583984 0.00027060508728027344 0.027379512786865234 0.015427827835083008   0.0025343894958496094 0.0020022541284561157     1.0366784408688545e-05 
0.003423929214477539 0.0024673938751220703 0.01778268814086914 0.0002689361572265625 0.001993417739868164 0.04755425453186035   0.002532958984375 0.001913994550704956     1.0650604963302612e-05 
0.0012459754943847656 0.0014088153839111328 0.03442049026489258 0.0002646446228027344 0.0017621517181396484 0.23691177368164062   0.0025916099548339844 0.0018635392189025879     1.0356307029724121e-05 
0.0010383129119873047 0.0022287368774414062 0.039903879165649414 0.00027251243591308594 0.0010912418365478516 0.015392065048217773   0.003163576126098633 0.0019126981496810913     1.0369112715125084e-05 
0.0008540153503417969 0.002982616424560547 0.020284414291381836 0.0002665519714355469 0.0011110305786132812 0.03236865997314453   0.002552509307861328 0.0018870532512664795     1.0683666914701462e-05 
0.0008511543273925781 0.0015933513641357422 0.02698683738708496 0.0002739429473876953 0.0037298202514648438 0.009419918060302734   0.0029087066650390625 0.0019179284572601318     1.0342802852392197e-05 
0.0016477108001708984 0.004436492919921875 0.024451732635498047 0.0005083084106445312 0.0011014938354492188 0.009441137313842773   0.003175497055053711 0.0019094645977020264     1.0495306923985481e-05 
0.0008313655853271484 0.0020210742950439453 0.02901935577392578 0.0002665519714355469 0.018900394439697266 0.009269952774047852   0.0027341842651367188 0.001894831657409668     1.0439194738864899e-05 
0.0006814002990722656 0.0014100074768066406 0.04897451400756836 0.00027179718017578125 0.00109100341796875 0.009253740310668945   0.0028853416442871094 0.0018965452909469604     1.0366085916757584e-05 
0.0024824142456054688 0.0011997222900390625 0.0244753360748291 0.0002753734588623047 0.0024018287658691406 0.04007744789123535   0.0032503604888916016 0.0018854141235351562     1.0585179552435875e-05 
0.0006585121154785156 0.001390695571899414 0.03155684471130371 0.0002658367156982422 0.0026047229766845703 0.026924610137939453   0.003209352493286133 0.0019133538007736206     1.065107062458992e-05 
0.0006394386291503906 0.0012350082397460938 0.020796775817871094 0.00026988983154296875 0.00393223762512207 0.05061650276184082   0.0032181739807128906 0.001871943473815918     1.0387040674686432e-05 
0.000644683837890625 0.0012273788452148438 0.035867929458618164 0.0002684593200683594 0.0013248920440673828 0.48539233207702637   0.0032088756561279297 0.001873105764389038     1.0388204827904701e-05 
0.0006468296051025391 0.0014486312866210938 0.0222322940826416 0.0002644062042236328 0.0011255741119384766 1.6081194877624512   0.0026488304138183594 0.0018597394227981567     1.0386109352111816e-05 
0.0006387233734130859 0.001802206039428711 0.019773483276367188 0.0002694129943847656 0.011763334274291992 0.009388208389282227   0.0025141239166259766 0.0018559545278549194     1.0385643690824509e-05 
0.0004782676696777344 0.002618074417114258 0.02644491195678711 0.00027251243591308594 0.10915040969848633 0.03467702865600586   0.0025136470794677734 0.0018753111362457275     1.0380521416664124e-05 
0.0014262199401855469 0.0014293193817138672 0.017682790756225586 0.0002753734588623047 0.002877950668334961 0.009297609329223633   0.0028831958770751953 0.0018523186445236206     1.054815948009491e-05 
0.0008327960968017578 0.001641988754272461 0.026810169219970703 0.0002646446228027344 0.0011005401611328125 0.009316205978393555   0.0025167465209960938 0.001862257719039917     1.0392162948846817e-05 
0.0008716583251953125 0.001239776611328125 0.017577648162841797 0.0002646446228027344 0.04629921913146973 0.012455224990844727   0.0025141239166259766 0.001883581280708313     1.0395189747214317e-05 
0.0008356571197509766 0.0020036697387695312 0.02468109130859375 0.0002636909484863281 0.0026366710662841797 0.009240865707397461   0.003293752670288086 0.0018689334392547607     1.0384246706962585e-05 
0.00064849853515625 0.0016431808471679688 0.04647183418273926 0.00026869773864746094 0.01007533073425293 0.024143218994140625   0.0037980079650878906 0.001857474446296692     1.0372605174779892e-05 
0.004210233688354492 0.0012078285217285156 0.022060394287109375 0.000530242919921875 0.0011129379272460938 0.015054941177368164   0.0026297569274902344 0.0018836110830307007     1.0387040674686432e-05 
0.0010364055633544922 0.0018203258514404297 0.016350746154785156 0.00027823448181152344 0.001753091812133789 7.746819019317627   0.0025200843811035156 0.0022617876529693604     1.0342570021748543e-05 
0.0010502338409423828 0.0030126571655273438 0.03747963905334473 0.00026535987854003906 0.002629518508911133 0.03340291976928711   0.0028603076934814453 0.001881524920463562     1.055002212524414e-05 
0.0014545917510986328 0.0015909671783447266 0.020151376724243164 0.0002639293670654297 0.07944655418395996 5.765571117401123   0.002516031265258789 0.0019096583127975464     1.038331538438797e-05 
0.001239776611328125 0.0016064643859863281 0.020050525665283203 0.0002677440643310547 0.0047550201416015625 0.1800081729888916   0.0025196075439453125 0.0020247846841812134     1.0395189747214317e-05 
0.0008332729339599609 0.001619100570678711 0.029343366622924805 0.00026488304138183594 0.015291213989257812 0.0706930160522461   0.0025131702423095703 0.0018209666013717651     1.0424060747027397e-05 
0.007135152816772461 0.00287628173828125 0.04445290565490723 0.00027060508728027344 0.0073604583740234375 0.018829822540283203   0.0025768280029296875 0.001928761601448059     1.065223477780819e-05 
0.0006566047668457031 0.0037851333618164062 0.026718854904174805 0.0002608299255371094 0.1458439826965332 0.01557016372680664   0.002567768096923828 0.0018267333507537842     1.0677147656679153e-05 
0.0006742477416992188 0.0012454986572265625 0.031442880630493164 0.0002663135528564453 0.003060579299926758 0.009305000305175781   0.0025756359100341797 0.0019232183694839478     1.0413583368062973e-05 
0.0006699562072753906 0.0012660026550292969 0.022011280059814453 0.00026154518127441406 0.000713348388671875 0.009354591369628906   0.0025403499603271484 0.0019547641277313232     1.0526040568947792e-05 
0.0006513595581054688 0.0025925636291503906 0.03302621841430664 0.00026917457580566406 0.003053903579711914 0.012671470642089844   0.0025687217712402344 0.0018260031938552856     1.0661780834197998e-05 
0.000835418701171875 0.0027627944946289062 0.04207038879394531 0.0002713203430175781 0.012580394744873047 0.009558439254760742   0.0025222301483154297 0.0019113123416900635     1.0411255061626434e-05 
0.00142669677734375 0.002432584762573242 0.024030685424804688 0.0002722740173339844 0.004596233367919922 0.04594922065734863   0.0025336742401123047 0.0018928349018096924     1.0380754247307777e-05 
0.001268148422241211 0.0016179084777832031 0.036283254623413086 0.00026226043701171875 0.0011029243469238281 0.009516239166259766   0.002887248992919922 0.001893952488899231     1.0413350537419319e-05 
0.001064300537109375 0.001802682876586914 0.024398326873779297 0.00026702880859375 0.005017995834350586 0.009473562240600586   0.0026276111602783203 0.0018091946840286255     1.0483898222446442e-05 
0.0022373199462890625 0.0020356178283691406 0.01742267608642578 0.0002694129943847656 0.0023860931396484375 0.04577517509460449   0.002543926239013672 0.00204293429851532     1.0665040463209152e-05 
0.0006439685821533203 0.0014493465423583984 0.024397611618041992 0.0002636909484863281 0.004844188690185547 0.07847881317138672   0.003275632858276367 0.0018741786479949951     1.0386109352111816e-05 
0.0008592605590820312 0.0014009475708007812 0.017441987991333008 0.0006244182586669922 0.11678624153137207 0.015550851821899414   0.003272533416748047 0.0020019114017486572     1.0397052392363548e-05 
0.0010607242584228516 0.0018072128295898438 0.03842043876647949 0.011121273040771484 0.0073130130767822266 0.009456634521484375   0.002572774887084961 0.0018106549978256226     1.0372838005423546e-05 
0.0006403923034667969 0.0015943050384521484 0.032160282135009766 0.0008225440979003906 0.004154205322265625 8.309707164764404   0.0028743743896484375 0.0020461082458496094     1.0530231520533562e-05 
0.0006499290466308594 0.0028603076934814453 0.03092050552368164 0.0009999275207519531 0.0011126995086669922 1.1244940757751465   0.0032944679260253906 0.001986891031265259     1.0384712368249893e-05 
0.0014748573303222656 0.0012192726135253906 0.027950286865234375 0.0019905567169189453 0.00985264778137207 0.02533268928527832   0.0033006668090820312 0.001825779676437378     1.0387971997261047e-05 
0.0006515979766845703 0.0014066696166992188 0.017619848251342773 0.003420591354370117 0.00286102294921875 0.009659051895141602   0.0046346187591552734 0.0018915534019470215     1.0626856237649918e-05 
0.0031104087829589844 0.0012140274047851562 0.03248238563537598 0.002443552017211914 0.0011217594146728516 0.009723424911499023   0.0036127567291259766 0.0018187016248703003     1.0379822924733162e-05 
0.0006504058837890625 0.0016613006591796875 0.04310178756713867 0.003587007522583008 0.0011034011840820312 0.015864849090576172   0.0027916431427001953 0.0018301606178283691     1.0375166311860085e-05 
0.0028886795043945312 0.0016179084777832031 0.035834550857543945 0.00041794776916503906 0.4180729389190674 0.009400129318237305   0.0032813549041748047 0.0018721520900726318     1.0379822924733162e-05 
0.0010709762573242188 0.0043337345123291016 0.020207643508911133 0.0002300739288330078 0.001983165740966797 0.11313676834106445     0.0018151551485061646     1.0397285223007202e-05 
0.0006496906280517578 0.00418543815612793 0.028979778289794922 0.0006163120269775391 0.00193023681640625 0.05348968505859375     0.0019138455390930176     1.0378658771514893e-05 
0.0045473575592041016 0.002386331558227539 0.017717361450195312 0.0041577816009521484 0.02281022071838379 0.1493208408355713     0.002986535429954529     1.0378891602158546e-05 
0.0008523464202880859 0.0017974376678466797 0.017710447311401367 0.0010170936584472656 0.0034720897674560547 0.009391307830810547     0.001972019672393799     1.0391231626272202e-05 
0.0008382797241210938 0.0014181137084960938 0.03624320030212402 0.0008032321929931641 0.002786874771118164 0.015421390533447266     0.0018630623817443848     1.0529067367315292e-05 
0.0037255287170410156 0.0016338825225830078 0.02003645896911621 0.000415802001953125 0.0013079643249511719 0.14769506454467773     0.0018309801816940308     1.0689254850149155e-05 
0.0006475448608398438 0.0016591548919677734 0.033270835876464844 0.00041294097900390625 0.005097627639770508 0.012637615203857422     0.0019153058528900146     1.143570989370346e-05 
0.0006799697875976562 0.0012235641479492188 0.019838571548461914 0.0010275840759277344 0.009729623794555664 0.026801109313964844     0.001806512475013733     1.0388670489192009e-05 
0.0006611347198486328 0.0023810863494873047 0.02189040184020996 0.0006136894226074219 0.0030040740966796875 0.009384632110595703     0.0018169879913330078     1.1519528925418854e-05 
0.0006382465362548828 0.0012135505676269531 0.022073984146118164 0.0010156631469726562 0.030575037002563477 0.10842132568359375     0.001984044909477234     1.0386109352111816e-05 
0.0022826194763183594 0.0019965171813964844 0.0205385684967041 0.0016186237335205078 0.0011212825775146484 0.0055294036865234375     0.001823917031288147     1.0421965271234512e-05 
0.0010597705841064453 0.001196146011352539 0.0338435173034668 0.002852916717529297 0.001094818115234375 0.19054365158081055     0.002217322587966919     1.0427553206682205e-05 
0.0008721351623535156 0.0016145706176757812 0.024586200714111328 0.0008275508880615234 0.001325368881225586 0.11936712265014648     0.0020686835050582886     1.0430347174406052e-05 
0.0038843154907226562 0.0017960071563720703 0.01724553108215332 0.00041794776916503906 0.0013284683227539062 0.015147209167480469     0.0018467456102371216     1.048017293214798e-05 
0.0006556510925292969 0.0012142658233642578 0.047554969787597656 0.000827789306640625 0.0010728836059570312 0.05666851997375488     0.0019209086894989014     1.0383082553744316e-05 
0.0005199909210205078 0.001234292984008789 0.03790426254272461 0.030244112014770508 0.0012993812561035156 0.009110450744628906     0.0020239651203155518     1.0392861440777779e-05 
0.00047588348388671875 0.0016367435455322266 0.020210742950439453 0.0008072853088378906 0.0036466121673583984 0.046277523040771484     0.0021423548460006714     1.0408693924546242e-05 
0.0006639957427978516 0.006660938262939453 0.018470048904418945 0.00023627281188964844 0.08704853057861328 0.015025854110717773     0.0018115490674972534     1.0384013876318932e-05 
0.004209995269775391 0.008700132369995117 0.029113054275512695 0.002426624298095703 0.004988908767700195 0.11316990852355957     0.0019293427467346191     1.0397983714938164e-05 
0.0010433197021484375 0.0012333393096923828 0.03541064262390137 0.011040687561035156 0.0011029243469238281 0.015087604522705078     0.0020275861024856567     1.0620104148983955e-05 
0.0006494522094726562 0.002224445343017578 0.019654512405395508 0.0004456043243408203 0.0010890960693359375 0.06160259246826172     0.002145543694496155     1.06829684227705e-05 
0.0008845329284667969 0.0016093254089355469 0.017770767211914062 0.0008044242858886719 0.002604961395263672 0.01797032356262207     0.0018718093633651733     1.0589370504021645e-05 
0.0014345645904541016 0.002065420150756836 0.01974177360534668 0.00042629241943359375 0.002828359603881836 0.06862664222717285     0.001972407102584839     1.0546064004302025e-05 
0.0006399154663085938 0.0012385845184326172 0.0843496322631836 0.004224061965942383 0.000698089599609375 0.012209653854370117     0.0020186007022857666     1.0638730600476265e-05 
0.0012812614440917969 0.0016121864318847656 0.02364826202392578 0.00042128562927246094 0.09543609619140625 0.020867109298706055     0.0019083470106124878     1.0587042197585106e-05 
0.0010714530944824219 0.0015974044799804688 0.017937183380126953 0.0016298294067382812 0.0019347667694091797 0.015081405639648438     0.0019087493419647217     1.0386575013399124e-05 
0.000644683837890625 0.001630544662475586 0.024896621704101562 0.0024340152740478516 0.0011150836944580078 0.015103340148925781     0.0018868893384933472     1.0499497875571251e-05 
0.0014574527740478516 0.0027832984924316406 0.030486345291137695 0.0006194114685058594 0.0013175010681152344 0.009117841720581055     0.001871645450592041     1.0402640327811241e-05 
0.0016777515411376953 0.0014238357543945312 0.017551422119140625 0.0002315044403076172 0.0010807514190673828 0.023498058319091797     0.0019021183252334595     1.0564690455794334e-05 
0.0006387233734130859 0.0012269020080566406 0.017605066299438477 0.002811431884765625 0.007387876510620117 0.02372288703918457     0.0018935948610305786     1.03791244328022e-05 
0.0006492137908935547 0.0012214183807373047 0.026664257049560547 0.018442153930664062 0.31043291091918945 0.005529642105102539     0.0018992424011230469     1.057167537510395e-05 
0.0006513595581054688 0.0019974708557128906 0.02328801155090332 0.0028197765350341797 0.002584695816040039 0.33668017387390137     0.001895219087600708     1.0443851351737976e-05 
0.0007226467132568359 0.002838134765625 0.028332233428955078 0.00022983551025390625 0.0019767284393310547 0.06379294395446777     0.001881614327430725     1.0552583262324333e-05 
0.0005276203155517578 0.005182027816772461 0.019707679748535156 0.00041556358337402344 0.0013196468353271484 0.4796559810638428     0.0018742233514785767     1.0379590094089508e-05 
0.0028460025787353516 0.001241922378540039 0.017667531967163086 0.003380298614501953 0.0010826587677001953 0.012183427810668945     0.0018711984157562256     1.0555144399404526e-05 
0.0010235309600830078 0.0016777515411376953 0.022713899612426758 0.0008156299591064453 0.003039121627807617 0.009144306182861328     0.0018470138311386108     1.0662712156772614e-05 
0.0008332729339599609 0.002395153045654297 0.024965524673461914 0.000827789306640625 0.002838611602783203 0.012208938598632812     0.0018529146909713745     1.0381918400526047e-05 
0.0008428096771240234 0.0014340877532958984 0.01791524887084961 0.0044209957122802734 0.0030059814453125 0.012331247329711914     0.001858726143836975     1.0604271665215492e-05 
0.0008385181427001953 0.0012192726135253906 0.0205996036529541 0.00041222572326660156 0.003499269485473633 0.014904022216796875     0.0018955320119857788     1.039775088429451e-05 
0.0008258819580078125 0.0014193058013916016 0.03245115280151367 0.0016188621520996094 0.0011010169982910156 0.014901876449584961     0.0018635094165802002     1.0412652045488358e-05 
0.0006344318389892578 0.003749847412109375 0.0248410701751709 0.0008392333984375 0.0013072490692138672 0.05880594253540039     0.0018820464611053467     1.0366784408688545e-05 
0.0006365776062011719 0.0012164115905761719 0.03325152397155762 0.00022864341735839844 0.003906726837158203 0.03401827812194824     0.001856580376625061     1.0610558092594147e-05 
0.0008411407470703125 0.0024306774139404297 0.056276798248291016 0.0012052059173583984 0.0013246536254882812 0.009062528610229492     0.0019051730632781982     1.0397983714938164e-05 
0.0008640289306640625 0.0012359619140625 0.020004987716674805 0.000423431396484375 0.0011091232299804688 0.04384446144104004     0.001890912652015686     1.0402174666523933e-05 
0.0016620159149169922 0.0030646324157714844 0.019941091537475586 0.0010266304016113281 0.0017552375793457031 0.020931482315063477     0.001877427101135254     1.038634218275547e-05 
0.0010423660278320312 0.002413511276245117 0.03347969055175781 0.0024614334106445312 0.14397883415222168 0.023370981216430664     0.0018552690744400024     1.048436388373375e-05 
0.0008411407470703125 0.002449512481689453 0.03704428672790527 0.003432750701904297 0.008030176162719727 0.3594670295715332     0.0018576085567474365     1.0467832908034325e-05 
0.002840280532836914 0.003968238830566406 0.018845319747924805 0.00141143798828125 0.0038595199584960938 0.01534891128540039     0.001895606517791748     1.0443385690450668e-05 
0.0008533000946044922 0.0012383460998535156 0.03143715858459473 0.0006132125854492188 0.0013000965118408203 0.012769937515258789     0.0018740147352218628     1.0416144505143166e-05 
0.0006558895111083984 0.001428842544555664 0.02656412124633789 0.0004088878631591797 0.0030264854431152344 0.018035411834716797     0.0018408894538879395     1.0400079190731049e-05 
0.0006365776062011719 0.0028839111328125 0.028552770614624023 0.0014035701751708984 0.010586977005004883 0.05589914321899414     0.001859411597251892     1.0408693924546242e-05 
0.0010428428649902344 0.0014271736145019531 0.06011557579040527 0.0010001659393310547 0.0034928321838378906 0.08177661895751953     0.0018756389617919922     1.0404037311673164e-05 
0.0008285045623779297 0.002013683319091797 0.017792224884033203 0.00416874885559082 0.003879547119140625 0.01255941390991211     0.0018804967403411865     1.0527204722166061e-05 
0.0006499290466308594 0.0020296573638916016 0.030478715896606445 0.0004150867462158203 0.0017518997192382812 0.03265118598937988     0.001870185136795044     1.069321297109127e-05 
0.0008423328399658203 0.0016334056854248047 0.03544449806213379 0.0004200935363769531 0.0012898445129394531 0.04673027992248535     0.0018746107816696167     1.0394956916570663e-05 
0.0008261203765869141 0.002205371856689453 0.01757216453552246 0.0006155967712402344 0.00908660888671875 0.01375436782836914     0.0018741041421890259     1.0396819561719894e-05 
0.0006411075592041016 0.001990079879760742 0.017505407333374023 0.004358768463134766 0.002557516098022461 0.04582691192626953     0.0018505752086639404     1.0386109352111816e-05 
0.0006330013275146484 0.0015697479248046875 0.017287731170654297 0.0008254051208496094 0.004725933074951172 0.01567697525024414     0.0018861442804336548     1.0391464456915855e-05 
0.0006465911865234375 0.0015909671783447266 0.024507522583007812 1.7610175609588623 0.0026035308837890625 0.015886545181274414     0.0018824934959411621     1.0363990440964699e-05 
0.0022263526916503906 0.001972675323486328 0.01717090606689453 0.00024271011352539062 0.0011093616485595703 0.49457383155822754     0.0018821358680725098     1.0381918400526047e-05 
0.0008256435394287109 0.0011959075927734375 0.021564006805419922 0.0002346038818359375 0.0012943744659423828 0.009467840194702148     0.001977294683456421     1.0380055755376816e-05 
0.00047779083251953125 0.0015952587127685547 0.044132232666015625 0.00025272369384765625 0.010021686553955078 0.009546518325805664     0.0018920451402664185     1.0392628610134125e-05 
0.0006306171417236328 0.001226186752319336 0.017332077026367188 0.00025653839111328125 0.001966714859008789 0.009624719619750977     0.001866951584815979     1.0403105989098549e-05 
0.0006492137908935547 0.002366781234741211 0.022235870361328125 0.00024580955505371094 0.0010819435119628906 0.035444021224975586     0.0018777251243591309     1.047598198056221e-05 
0.0008490085601806641 0.0016093254089355469 0.04512524604797363 0.0018205642700195312 0.0012938976287841797 0.012800216674804688     0.0018500834703445435     1.0675517842173576e-05 
0.0008411407470703125 0.0012280941009521484 0.019654512405395508 0.001210927963256836 2.0173614025115967 0.0192563533782959     0.0018614530563354492     1.0372139513492584e-05 
0.0008366107940673828 0.0016498565673828125 0.026969194412231445 0.0008068084716796875 0.005846261978149414 0.015809059143066406     0.0018499791622161865     1.0672258213162422e-05 
0.002810955047607422 0.0018072128295898438 0.018850088119506836 0.0010187625885009766 0.0010907649993896484 0.15532135963439941     0.0018766522407531738     1.0408228263258934e-05 
0.0006392002105712891 0.0012445449829101562 0.02918839454650879 0.00043582916259765625 0.04642605781555176 0.13407444953918457     0.0018736571073532104     1.0401243343949318e-05 
0.0008597373962402344 0.0015969276428222656 0.02414226531982422 0.0006265640258789062 0.009935140609741211 0.009525537490844727     0.0018453449010849     1.047714613378048e-05 
0.0006530284881591797 0.003793954849243164 0.031241893768310547 0.0014116764068603516 0.004960536956787109 0.030560970306396484     0.00186195969581604     1.0496238246560097e-05 
0.0034334659576416016 0.0014195442199707031 0.018838167190551758 0.2232656478881836 0.0011060237884521484 0.027075529098510742     0.0018696337938308716     1.1438503861427307e-05 
0.01148080825805664 0.0033845901489257812 0.028667449951171875 0.00023365020751953125 0.0030159950256347656 0.030538558959960938     0.0018651485443115234     1.1437805369496346e-05 
0.0035839080810546875 0.004138946533203125 0.04039144515991211 0.0014278888702392578 0.0038678646087646484 0.0943901538848877     0.0018696784973144531     1.1434545740485191e-05 
0.0069353580474853516 0.001789093017578125 0.024110078811645508 0.0008409023284912109 0.0010755062103271484 0.02170085906982422     0.0018897205591201782     1.1446187272667885e-05 
0.0010609626770019531 0.0012013912200927734 0.025187969207763672 0.001005411148071289 0.04371142387390137 0.009430885314941406     0.0018588602542877197     1.1430121958255768e-05 
0.0006506443023681641 0.0012116432189941406 0.017223119735717773 0.0008192062377929688 0.0019364356994628906 0.009931087493896484     0.0018430501222610474     1.0486692190170288e-05 
0.004244804382324219 0.0017974376678466797 0.017529010772705078 0.0006117820739746094 0.0017466545104980469 0.0376429557800293     0.0018377304077148438     1.0514631867408752e-05 
0.003255128860473633 0.002379179000854492 0.017299890518188477 0.0004169940948486328 0.0060558319091796875 0.10288119316101074     0.00184592604637146     1.1665746569633484e-05 
0.0006625652313232422 0.005453348159790039 0.021970510482788086 0.00022745132446289062 0.005208492279052734 0.031639814376831055     0.0018374770879745483     1.1669239029288292e-05 
0.0006473064422607422 0.0012362003326416016 0.045445919036865234 0.0010082721710205078 0.015114545822143555 0.03427553176879883     0.0018300414085388184     1.1455267667770386e-05 
0.0008475780487060547 0.001983165740966797 0.02415323257446289 0.00022840499877929688 0.007893085479736328 0.03421282768249512     0.001840159296989441     1.0543037205934525e-05 
0.0006506443023681641 0.002813577651977539 0.04215550422668457 0.0008385181427001953 0.0036773681640625 0.01952338218688965     0.0018588900566101074     1.0683201253414154e-05 
0.0008432865142822266 0.0012226104736328125 0.027863264083862305 0.00042247772216796875 0.003068208694458008 0.009927511215209961     0.0018260180950164795     1.0413583368062973e-05 
0.0006537437438964844 0.0012395381927490234 0.01737499237060547 0.0004146099090576172 0.022112607955932617 0.009898185729980469     0.0018635839223861694     1.0415911674499512e-05 
0.0006432533264160156 0.001634836196899414 0.017396211624145508 0.0006151199340820312 0.0010848045349121094 0.01320958137512207     0.0018405318260192871     1.0454794391989708e-05 
0.0008499622344970703 0.001230478286743164 0.05195212364196777 0.00063323974609375 0.0013301372528076172 0.2983834743499756     0.0018726885318756104     1.0520219802856445e-05 
0.004708528518676758 0.0025894641876220703 0.0221254825592041 0.00022745132446289062 0.0010802745819091797 0.02280402183532715     0.001875653862953186     1.0433141142129898e-05 
0.0010402202606201172 0.005452871322631836 0.0350954532623291 0.0010256767272949219 0.001294851303100586 4.21240234375     0.0018622428178787231     1.0443385690450668e-05 
0.0012454986572265625 0.001405477523803711 0.03943443298339844 0.0014376640319824219 0.001911163330078125 0.02766561508178711     0.0018432140350341797     1.0548625141382217e-05 
0.0008521080017089844 0.00179290771484375 0.01970815658569336 0.0004189014434814453 0.0060613155364990234 0.00919795036315918     0.0018453001976013184     1.0570045560598373e-05 
0.0006535053253173828 0.001230478286743164 0.017514944076538086 0.0014057159423828125 0.004494190216064453 0.009852409362792969     0.0018552541732788086     1.1433381587266922e-05 
0.0006573200225830078 0.001585245132446289 0.017305612564086914 0.0004153251647949219 0.002994060516357422 0.00741887092590332     0.0018541663885116577     1.1413590982556343e-05 
0.0006313323974609375 0.0016376972198486328 0.017154932022094727 0.00022792816162109375 0.001104593276977539 0.010039806365966797     0.001822635531425476     1.0413583368062973e-05 
0.00084686279296875 0.0024383068084716797 0.024173259735107422 0.0016138553619384766 0.041713714599609375 0.012601137161254883     0.0018517076969146729     1.1795666068792343e-05 
0.0010612010955810547 0.0016095638275146484 0.019449234008789062 0.0008101463317871094 0.001294851303100586 0.015523672103881836     0.0018573254346847534     1.170346513390541e-05 
0.000637054443359375 0.0012881755828857422 0.023660898208618164 0.0008366107940673828 0.0036933422088623047 0.03430533409118652     0.001837030053138733     1.1520693078637123e-05 
0.0006451606750488281 0.0012178421020507812 0.031157970428466797 0.0022525787353515625 0.0013117790222167969 1.8758280277252197     0.0018502920866012573     1.146760769188404e-05 
0.0006601810455322266 0.0012230873107910156 0.03926825523376465 0.0004131793975830078 0.002387523651123047 0.19170689582824707     0.0018950700759887695     1.1443393304944038e-05 
0.0032007694244384766 0.004506349563598633 0.02213430404663086 0.0006108283996582031 0.007810354232788086 0.009595155715942383     0.0018718987703323364     1.1508120223879814e-05 
0.0010373592376708984 0.0018143653869628906 0.01966238021850586 0.00022721290588378906 0.002851724624633789 0.009206533432006836     0.0018492341041564941     1.0433141142129898e-05 
0.0010509490966796875 0.0016226768493652344 0.02833104133605957 0.00041985511779785156 0.007473945617675781 0.015536785125732422     0.0018330365419387817     1.0471558198332787e-05 
0.0008504390716552734 0.002050638198852539 0.023813962936401367 0.00042319297790527344 0.0060901641845703125 0.009485006332397461     0.0020869821310043335     1.0580755770206451e-05 
0.004194498062133789 0.0015888214111328125 0.01752781867980957 0.0006258487701416016 0.009734153747558594 0.009541988372802734     0.0020166784524917603     1.0439660400152206e-05 
0.0006465911865234375 0.0011980533599853516 0.039487600326538086 0.0022263526916503906 0.25031185150146484 0.012603998184204102     0.001963585615158081     1.045013777911663e-05 
0.0006380081176757812 0.0014488697052001953 0.026186227798461914 0.00042247772216796875 0.011924028396606445 0.18546724319458008     0.0020017623901367188     1.0561197996139526e-05 
0.0006377696990966797 0.0014033317565917969 0.02600717544555664 0.00041556358337402344 0.0013155937194824219 0.009503602981567383     0.0018614977598190308     1.1536059901118279e-05 
0.0006351470947265625 0.0027763843536376953 0.024324893951416016 0.0010263919830322266 0.0013287067413330078 0.021897554397583008     0.0018531233072280884     1.1505791917443275e-05 
0.0022325515747070312 0.004209041595458984 0.04149508476257324 0.0012197494506835938 0.0027921199798583984 0.00947427749633789     0.002006739377975464     1.1451775208115578e-05 
0.0006365776062011719 0.0015935897827148438 0.019283533096313477 0.0028684139251708984 0.0013134479522705078 1.471330165863037     0.0018284618854522705     1.1455966159701347e-05 
0.002435445785522461 0.0012240409851074219 0.017166614532470703 0.00041222572326660156 0.0067539215087890625 0.009331703186035156     0.0019033253192901611     1.1441996321082115e-05 
0.0008332729339599609 0.0012390613555908203 0.044035911560058594 0.0010313987731933594 0.0012955665588378906 0.012436866760253906     0.0019433051347732544     1.1374009773135185e-05 
0.0006420612335205078 0.0027954578399658203 0.021385908126831055 0.0008251667022705078 0.0024077892303466797 8.43416452407837     0.001863718032836914     1.0465504601597786e-05 
0.00201416015625 0.0012383460998535156 0.024677276611328125 0.00022745132446289062 0.003864288330078125 0.009423971176147461     0.0018261820077896118     1.0567717254161835e-05 
0.0006432533264160156 0.0019457340240478516 0.023606061935424805 0.0008118152618408203 0.001073598861694336 0.012633800506591797     0.0019870102405548096     1.0469229891896248e-05 
0.0006692409515380859 0.003422975540161133 0.04650259017944336 0.001420736312866211 0.005323886871337891 0.195587158203125     0.0018985867500305176     1.0509276762604713e-05 
0.0006425380706787109 0.0018074512481689453 0.019240856170654297 0.0004153251647949219 0.0026082992553710938 0.009167194366455078     0.0017955750226974487     1.0439660400152206e-05 
0.0034151077270507812 0.001443624496459961 0.02138829231262207 0.00042557716369628906 0.0024144649505615234 0.1462247371673584     0.00196075439453125     1.0464107617735863e-05 
0.0006470680236816406 0.0012557506561279297 0.033702850341796875 0.0004177093505859375 0.0070648193359375 0.012364387512207031     0.0018431395292282104     1.0516960173845291e-05 
0.0008370876312255859 0.004387378692626953 0.017384767532348633 0.001997709274291992 0.001104116439819336 0.009362936019897461     0.0018092542886734009     1.1424534022808075e-05 
0.0025293827056884766 0.0018115043640136719 0.017255067825317383 0.0008261203765869141 0.057587385177612305 0.015542030334472656     0.001950785517692566     1.1448515579104424e-05 
0.0037174224853515625 0.002946138381958008 0.019987106323242188 0.0008127689361572266 0.05347847938537598 0.03251147270202637     0.001798391342163086     1.13749410957098e-05 
0.0006611347198486328 0.0018248558044433594 0.01749420166015625 0.0004220008850097656 0.022507190704345703 0.009287595748901367     0.0018058419227600098     1.0480405762791634e-05 
0.00064849853515625 0.0020411014556884766 0.04874277114868164 0.0004093647003173828 0.0011031627655029297 4.387554407119751     0.0020011216402053833     1.0517891496419907e-05 
0.0006427764892578125 0.0012192726135253906 0.0187685489654541 0.0024123191833496094 0.0011088848114013672 0.013334274291992188     0.0018747597932815552     1.0445946827530861e-05 
0.0006520748138427734 0.0011968612670898438 0.04050922393798828 0.0034134387969970703 0.009978294372558594 0.016064167022705078     0.0018820613622665405     1.0505551472306252e-05 
0.0016117095947265625 0.0011844635009765625 0.027728557586669922 0.004288434982299805 0.006809711456298828 0.7073631286621094     0.0019444376230239868     1.043267548084259e-05 
0.0006327629089355469 0.0019598007202148438 0.017663240432739258 0.0006132125854492188 0.001756906509399414 0.009850025177001953     0.001846909523010254     1.0455027222633362e-05 
0.00103759765625 0.0024261474609375 0.019995450973510742 0.00041222572326660156 0.003660440444946289 0.7143442630767822     0.0019533634185791016     1.047598198056221e-05 
0.00063323974609375 0.0014264583587646484 0.03315925598144531 0.0006215572357177734 0.07647061347961426 0.05314016342163086     0.001813739538192749     1.0441523045301437e-05 
0.0006575584411621094 0.0014262199401855469 0.019596576690673828 0.0004100799560546875 0.04708147048950195 0.018337249755859375     0.002928018569946289     1.041637733578682e-05 
0.0006453990936279297 0.001611948013305664 0.02703094482421875 0.0877845287322998 0.009885787963867188 0.2755899429321289     0.001925453543663025     1.0692980140447617e-05 
0.0006320476531982422 0.0023965835571289062 0.03755927085876465 0.08867955207824707 0.008916139602661133 0.03442835807800293     0.0018350332975387573     1.0501593351364136e-05 
0.001041412353515625 0.001203298568725586 0.02002239227294922 0.0004189014434814453 0.0019271373748779297 0.01679849624633789     0.001991868019104004     1.0521616786718369e-05 
0.0006349086761474609 0.0014255046844482422 0.05190443992614746 0.0004239082336425781 0.0028531551361083984 0.04551196098327637     0.0018353760242462158     1.048925332725048e-05 
0.0008416175842285156 0.001424551010131836 0.01969313621520996 0.001020669937133789 0.007108926773071289 0.03108382225036621     0.0019786804914474487     1.0489718988537788e-05 
0.0006415843963623047 0.0016286373138427734 0.01738429069519043 0.0010449886322021484 0.005993366241455078 2.4751739501953125     0.002265647053718567     1.0475516319274902e-05 
0.0022649765014648438 0.0012273788452148438 0.017724275588989258 0.0004107952117919922 0.0017235279083251953 0.04736065864562988     0.002202436327934265     1.0472256690263748e-05 
0.0008392333984375 0.0012445449829101562 0.1140296459197998 0.001613616943359375 0.0047528743743896484 0.009343862533569336     0.001820191740989685     1.0458752512931824e-05 
0.0014543533325195312 0.0012385845184326172 0.04395270347595215 0.0061550140380859375 0.0010862350463867188 0.009303808212280273     0.0019192546606063843     1.153256744146347e-05 
0.0008525848388671875 0.0024046897888183594 0.03304886817932129 0.0010306835174560547 0.0013246536254882812 0.023812294006347656     0.0019838809967041016     1.1539319530129433e-05 
0.0020143985748291016 0.0012259483337402344 0.025305747985839844 0.006697654724121094 0.0011072158813476562 0.009200811386108398     0.0019207894802093506     1.1517200618982315e-05 
0.0006358623504638672 0.0037984848022460938 0.034731149673461914 0.0010073184967041016 0.0017473697662353516 0.018092870712280273     0.0021625161170959473     1.137307845056057e-05 
0.0006539821624755859 0.004024028778076172 0.026569128036499023 0.00022912025451660156 0.0011026859283447266 0.888561487197876     0.0019203275442123413     1.0480638593435287e-05 
0.0016274452209472656 0.0015978813171386719 0.048427581787109375 0.0008230209350585938 0.0013222694396972656 0.024886608123779297     0.0019393563270568848     1.055723987519741e-05 
0.0006656646728515625 0.0018291473388671875 0.017518281936645508 0.00041294097900390625 0.005139350891113281 0.009604930877685547     0.002040863037109375     1.0485295206308365e-05 
0.0006604194641113281 0.004602193832397461 0.0427401065826416 0.0006067752838134766 0.0028197765350341797 0.08276224136352539     0.0018776655197143555     1.0491814464330673e-05 
0.0006492137908935547 0.0016193389892578125 0.01852560043334961 0.0002276897430419922 0.0010941028594970703 0.033547163009643555     0.002060636878013611     1.1451542377471924e-05 
0.0016236305236816406 0.00140380859375 0.01755046844482422 0.0008203983306884766 0.0017592906951904297 0.01895284652709961     0.0019259452819824219     1.1473894119262695e-05 
0.0008614063262939453 0.0018367767333984375 0.017495155334472656 0.0006148815155029297 0.0012888908386230469 0.012801885604858398     0.0019517689943313599     1.1411961168050766e-05 
0.0006320476531982422 0.0016353130340576172 0.02422046661376953 0.007337331771850586 0.003459930419921875 0.03861355781555176     0.0020515024662017822     1.0473886504769325e-05 
0.000850677490234375 0.0022013187408447266 0.040653228759765625 0.001222372055053711 0.0011091232299804688 0.04387378692626953     0.0018681436777114868     1.0527670383453369e-05 
0.0024704933166503906 0.0011959075927734375 0.05103039741516113 0.0008122920989990234 0.011136531829833984 0.021784543991088867     0.001872733235359192     1.0619405657052994e-05 
0.0008332729339599609 0.0012242794036865234 0.01760268211364746 0.00600886344909668 0.0019350051879882812 0.030349254608154297     0.0018699318170547485     1.0472256690263748e-05 
0.0016520023345947266 0.00241851806640625 0.021309375762939453 0.0008220672607421875 0.037644147872924805 0.009492874145507812     0.0019021034240722656     1.0496005415916443e-05 
0.0006539821624755859 0.0012121200561523438 0.03292369842529297 0.0016047954559326172 0.0012784004211425781 0.024451732635498047     0.0018811821937561035     1.0442687198519707e-05 
0.0008530616760253906 0.004255771636962891 0.037941932678222656 0.019649505615234375 0.0019338130950927734 0.01571822166442871     0.0018917322158813477     1.0544899851083755e-05 
0.000858306884765625 0.0011954307556152344 0.040419816970825195 0.0004215240478515625 0.001322031021118164 0.009510517120361328     0.0019177347421646118     1.0470626875758171e-05 
0.0006363391876220703 0.0013990402221679688 0.02891850471496582 0.004175424575805664 0.001291036605834961 3.0612387657165527     0.00189894437789917     1.051812432706356e-05 
0.0010406970977783203 0.001990795135498047 0.019902706146240234 0.0010066032409667969 0.0012845993041992188 0.009704828262329102     0.001926422119140625     1.0464340448379517e-05 
0.0016570091247558594 0.004317522048950195 0.01771998405456543 0.0008134841918945312 0.0019233226776123047 0.23343920707702637     0.0019011646509170532     1.0504387319087982e-05 
0.0010356903076171875 0.0012133121490478516 0.0326838493347168 0.004217863082885742 0.005948066711425781 0.095916748046875     0.0018963813781738281     1.0446878150105476e-05 
0.00208282470703125 0.0035986900329589844 0.022404193878173828 0.0004165172576904297 0.003916501998901367 0.009491920471191406     0.0019052475690841675     1.0436400771141052e-05 
0.002424955368041992 0.001798868179321289 0.02437758445739746 0.007239341735839844 0.0010941028594970703 0.00969552993774414     0.0018891841173171997     1.0539544746279716e-05 
0.0006673336029052734 0.004179716110229492 0.021857738494873047 0.0016143321990966797 0.0013234615325927734 0.0252687931060791     0.00190773606300354     1.1381460353732109e-05 
0.0006432533264160156 0.0016200542449951172 0.05798149108886719 0.6252164840698242 0.0019390583038330078 0.4386270046234131     0.001901179552078247     1.054280437529087e-05 
0.0014584064483642578 0.002872943878173828 0.021849393844604492 0.00023221969604492188 0.0012974739074707031 0.01527094841003418     0.0019036680459976196     1.055537723004818e-05 
0.001064300537109375 0.0033843517303466797 0.019952058792114258 0.0002269744873046875 0.0026204586029052734 0.00925445556640625     0.0018846243619918823     1.0463641956448555e-05 
0.0004792213439941406 0.0018432140350341797 0.019778966903686523 0.0002288818359375 0.0011017322540283203 0.009344816207885742     0.0018685013055801392     1.0498566552996635e-05 
0.0008554458618164062 0.0020427703857421875 0.02226424217224121 0.0008184909820556641 0.00597071647644043 1.0175235271453857     0.0019326955080032349     1.0468997061252594e-05 
0.0006392002105712891 0.004547834396362305 0.017304182052612305 0.0010113716125488281 0.001093149185180664 0.015550613403320312     0.0019154101610183716     1.0485295206308365e-05 
0.0006451606750488281 0.0021834373474121094 0.017651796340942383 0.0008234977722167969 0.001753091812133789 0.1908574104309082     0.0019194036722183228     1.0442687198519707e-05 
0.0008497238159179688 0.0019843578338623047 0.026775360107421875 0.001032114028930664 0.004103660583496094 7.377401351928711     0.0019916146993637085     1.042243093252182e-05 
0.0006442070007324219 0.0012497901916503906 0.017769336700439453 0.0016140937805175781 0.0011150836944580078 0.10229730606079102     0.001893550157546997     1.0557938367128372e-05 
0.0016589164733886719 0.0012350082397460938 0.01771998405456543 0.0004200935363769531 0.001718759536743164 0.012766838073730469     0.0018943846225738525     1.0516960173845291e-05 
0.0006420612335205078 0.0014290809631347656 0.02179121971130371 0.0006072521209716797 0.0013074874877929688 0.05769515037536621     0.0019034892320632935     1.0531628504395485e-05 
0.0034558773040771484 0.0011973381042480469 0.03927946090698242 0.0028133392333984375 0.02815103530883789 0.06778335571289062     0.0018696784973144531     1.0441755875945091e-05 
0.003998517990112305 0.0011889934539794922 0.017310380935668945 0.0004181861877441406 0.0011146068572998047 0.19028067588806152     0.0019049793481826782     1.0608462616801262e-05 
0.0018453598022460938 0.0018086433410644531 0.02662801742553711 0.0006163120269775391 0.004970073699951172 8.002644300460815     0.0019234716892242432     1.048739068210125e-05 
0.001636505126953125 0.0016188621520996094 0.018926382064819336 0.0004165172576904297 0.006640434265136719 0.028952360153198242     0.0019153803586959839     1.0495539754629135e-05 
0.0006525516510009766 0.001608133316040039 0.024496793746948242 0.004184722900390625 0.0010907649993896484 8.433032274246216     0.0019112229347229004     1.0453397408127785e-05 
0.0006403923034667969 0.0014507770538330078 0.03070664405822754 0.00041222572326660156 0.0029785633087158203 0.009238481521606445     0.0018864721059799194     1.0546064004302025e-05 
0.0006387233734130859 0.0019762516021728516 0.019743919372558594 0.0010104179382324219 0.0019669532775878906 0.05808520317077637     0.001902654767036438     1.0452233254909515e-05 
0.0008611679077148438 0.0012137889862060547 0.017667293548583984 0.0004248619079589844 0.04670262336730957 0.04742860794067383     0.001860693097114563     1.0463409125804901e-05 
0.0016443729400634766 0.0016198158264160156 0.019949674606323242 0.00041937828063964844 0.0011038780212402344 0.1303112506866455     0.0018738657236099243     1.0494375601410866e-05 
0.002283334732055664 0.0012025833129882812 0.025110483169555664 0.0008265972137451172 0.2507054805755615 8.311383962631226     0.0018607527017593384     1.0459451004862785e-05 
0.0008306503295898438 0.0014243125915527344 0.018670082092285156 0.14482927322387695 0.0012900829315185547 8.554227828979492     0.0018746554851531982     1.1488096788525581e-05 
0.0006413459777832031 0.0016374588012695312 0.03745245933532715 0.00023365020751953125 0.0010800361633300781 0.022226810455322266     0.0018766671419143677     1.1541647836565971e-05 
0.0006396770477294922 0.0018129348754882812 0.02411508560180664 0.00025963783264160156 0.003624439239501953 0.04749798774719238     0.0018931776285171509     1.1499039828777313e-05 
0.0006337165832519531 0.0023717880249023438 0.054044485092163086 0.0002579689025878906 0.0011031627655029297 0.01931285858154297     0.0018814951181411743     1.1373544111847878e-05 
0.0006546974182128906 0.001604318618774414 0.017501354217529297 0.00026035308837890625 0.0030052661895751953 0.07517290115356445     0.0018888860940933228     1.0455958545207977e-05 
0.0006382465362548828 0.004352092742919922 0.019803762435913086 0.0002627372741699219 0.0013031959533691406 0.013202667236328125     0.0018798410892486572     1.0673189535737038e-05 
0.0006499290466308594 0.004169464111328125 0.019731760025024414 0.0006172657012939453 0.0019533634185791016 0.021790504455566406     0.0018740147352218628     1.0518589988350868e-05 
0.0006344318389892578 0.0016226768493652344 0.019603729248046875 0.0033788681030273438 0.0017457008361816406 0.055001258850097656     0.0018623173236846924     1.066550612449646e-05 
0.0008733272552490234 0.0016353130340576172 0.017699718475341797 0.0016369819641113281 0.0010821819305419922 0.04964327812194824     0.0018769651651382446     1.046573743224144e-05 
0.0006489753723144531 0.002610445022583008 0.03810882568359375 0.0014047622680664062 0.0017559528350830078 0.009418964385986328     0.0018514394760131836     1.0485062375664711e-05 
0.0010540485382080078 0.0018210411071777344 0.022124052047729492 0.0006201267242431641 0.003056764602661133 0.018689632415771484     0.0018633604049682617     1.051928848028183e-05 
0.0012781620025634766 0.0017857551574707031 0.016478538513183594 0.0004229545593261719 0.010891437530517578 0.20314240455627441     0.001846998929977417     1.0502291843295097e-05 
0.0016775131225585938 0.0021576881408691406 0.03118133544921875 0.0008165836334228516 0.007097482681274414 0.05737590789794922     0.0018624812364578247     1.0466203093528748e-05 
0.001032114028930664 0.001402139663696289 0.027906417846679688 0.00041103363037109375 0.0017616748809814453 7.758729696273804     0.0018533766269683838     1.048622652888298e-05 
0.0034325122833251953 0.0014307498931884766 0.027492761611938477 0.0006253719329833984 0.0010921955108642578 0.152571439743042     0.001874580979347229     1.0457122698426247e-05 
0.0012657642364501953 0.0034017562866210938 0.017650842666625977 0.0004143714904785156 0.0017647743225097656 0.015359878540039062     0.001865193247795105     1.0462012141942978e-05 
0.0006499290466308594 0.0023860931396484375 0.024277448654174805 0.000823974609375 0.005971670150756836 0.14665842056274414     0.0018742680549621582     1.0583316907286644e-05 
0.0006406307220458984 0.0012302398681640625 0.03458881378173828 0.0006139278411865234 0.001973390579223633 0.015610694885253906     0.0018606334924697876     1.0459916666150093e-05 
0.0022652149200439453 0.003579854965209961 0.02880263328552246 0.0008211135864257812 0.016483068466186523 0.00939488410949707     0.0018473267555236816     1.0435935109853745e-05 
0.000644683837890625 0.0018198490142822266 0.017659902572631836 0.002203226089477539 0.0013120174407958984 0.2598838806152344     0.001823723316192627     1.04452483355999e-05 
0.0014810562133789062 0.0016376972198486328 0.018921375274658203 0.019583463668823242 0.01875138282775879 0.031952857971191406     0.0018400102853775024     1.0666903108358383e-05 
0.0008370876312255859 0.0012278556823730469 0.02439594268798828 0.00042247772216796875 0.0013203620910644531 0.012555599212646484     0.001857951283454895     1.0461779311299324e-05 
0.0008661746978759766 0.004190206527709961 0.024216175079345703 0.0004088878631591797 0.0035011768341064453 0.018477439880371094     0.0018610656261444092     1.0601477697491646e-05 
0.0008351802825927734 0.002653360366821289 0.019974231719970703 0.0012059211730957031 0.0013082027435302734 0.012509346008300781     0.0018534362316131592     1.1467142030596733e-05 
0.00086212158203125 0.003361940383911133 0.01793193817138672 0.00041985511779785156 0.004141330718994141 0.012389659881591797     0.0018687248229980469     1.1445954442024231e-05 
0.0006594657897949219 0.0019736289978027344 0.048836469650268555 0.0021810531616210938 0.003032207489013672 0.04551839828491211     0.0018724650144577026     1.138937659561634e-05 
0.0006380081176757812 0.0018229484558105469 0.04691481590270996 0.0008380413055419922 0.0025930404663085938 0.024008989334106445     0.0018830597400665283     1.1379364877939224e-05 
0.0006461143493652344 0.0013892650604248047 0.019883394241333008 0.0033957958221435547 0.0074710845947265625 0.21830415725708008     0.001833498477935791     1.139659434556961e-05 
0.0008325576782226562 0.0038542747497558594 0.03325033187866211 0.0010039806365966797 0.03395271301269531 0.014889240264892578     0.0018402338027954102     1.0495539754629135e-05 
0.0008640289306640625 0.0011928081512451172 0.018901824951171875 0.0010406970977783203 0.0010755062103271484 0.3208615779876709     0.0019016116857528687     1.0567717254161835e-05 
0.0014216899871826172 0.001397848129272461 0.017784595489501953 0.0008082389831542969 0.0010938644409179688 0.04621267318725586     0.00189150869846344     1.0479940101504326e-05 
0.0006451606750488281 0.0014290809631347656 0.017449378967285156 0.0006291866302490234 0.001287221908569336 0.025913000106811523     0.0018072277307510376     1.0465271770954132e-05 
0.0008521080017089844 0.0025784969329833984 0.019670486450195312 0.006064653396606445 0.003611326217651367 0.009603023529052734     0.001871645450592041     1.0473188012838364e-05 
0.0008397102355957031 0.0029687881469726562 0.024399280548095703 0.002437591552734375 0.0013096332550048828 0.012576103210449219     0.0018642246723175049     1.0487623512744904e-05 
0.0010724067687988281 0.0019922256469726562 0.017642498016357422 0.0008335113525390625 0.0030417442321777344 0.0475313663482666     0.001865580677986145     1.0464806109666824e-05 
0.0030252933502197266 0.0012311935424804688 0.04392218589782715 0.0008311271667480469 0.00960230827331543 0.09569191932678223     0.0018366575241088867     1.1454103514552116e-05 
0.0008449554443359375 0.0027666091918945312 0.035280704498291016 0.00041365623474121094 0.0017139911651611328 0.09850835800170898     0.001866951584815979     1.180754043161869e-05 
0.0014317035675048828 0.0012311935424804688 0.01867079734802246 0.0004184246063232422 0.0049588680267333984 0.40062618255615234     0.001857757568359375     1.1857599020004272e-05 
0.0010418891906738281 0.0014357566833496094 0.054755449295043945 0.0004177093505859375 0.0010907649993896484 0.07924032211303711     0.0018517374992370605     1.1621741577982903e-05 
0.0006344318389892578 0.001623392105102539 0.01890110969543457 0.00042366981506347656 0.0019659996032714844 0.012988567352294922     0.001847192645072937     1.1481577530503273e-05 
0.0006470680236816406 0.0014195442199707031 0.02645421028137207 0.0008258819580078125 0.0034248828887939453 0.009907007217407227     0.0018511861562728882     1.048319973051548e-05 
0.0008635520935058594 0.0014247894287109375 0.019828081130981445 0.008779287338256836 0.0030384063720703125 0.022571802139282227     0.0018631517887115479     1.069321297109127e-05 
0.0006535053253173828 0.0017902851104736328 0.02410721778869629 0.0006189346313476562 0.0030193328857421875 0.019411087036132812     0.0018649399280548096     1.048203557729721e-05 
0.0005002021789550781 0.0012166500091552734 0.026379108428955078 0.00041866302490234375 0.0011103153228759766 0.02495718002319336     0.0018163174390792847     1.050066202878952e-05 
0.0004999637603759766 0.0014383792877197266 0.017397165298461914 0.0002460479736328125 0.002378702163696289 0.022519826889038086     0.0018736869096755981     1.0478077456355095e-05 
0.00048160552978515625 0.0012156963348388672 0.01763749122619629 0.0008127689361572266 0.0011148452758789062 0.019321203231811523     0.0018598884344100952     1.043570227921009e-05 
0.0008625984191894531 0.001207590103149414 0.017358064651489258 0.006264209747314453 0.003030538558959961 0.1779189109802246     0.0018775314092636108     1.0602641850709915e-05 
0.0012238025665283203 0.0036191940307617188 0.01959681510925293 0.0004138946533203125 0.0019500255584716797 0.019553661346435547     0.0018456876277923584     1.0688090696930885e-05 
0.0022351741790771484 0.001795053482055664 0.017005443572998047 0.0008094310760498047 0.0010776519775390625 0.009970426559448242     0.001863524317741394     1.0564224794507027e-05 
0.0006740093231201172 0.0014455318450927734 0.01730823516845703 0.0006139278411865234 0.001947641372680664 0.04527783393859863     0.001867637038230896     1.0662013664841652e-05 
0.0010313987731933594 0.004399776458740234 0.017302751541137695 0.00041604042053222656 0.002795696258544922 0.009888887405395508     0.0018455088138580322     1.0493677109479904e-05 
0.0006616115570068359 0.0020020008087158203 0.019384145736694336 0.0006392002105712891 0.0013358592987060547 0.01640772819519043     0.0018347501754760742     1.0485295206308365e-05 
0.0020792484283447266 0.007481098175048828 0.03247499465942383 0.0004107952117919922 0.0013222694396972656 0.06849074363708496     0.001877114176750183     1.0499963536858559e-05 
0.0014371871948242188 0.0012426376342773438 0.017616748809814453 0.0002391338348388672 0.0034818649291992188 0.02848672866821289     0.0018403232097625732     1.047179102897644e-05 
0.0008444786071777344 0.0012187957763671875 0.026206254959106445 0.0006086826324462891 0.0017576217651367188 2.427741289138794     0.0018574297428131104     1.0456657037138939e-05 
0.0006384849548339844 0.0019812583923339844 0.01952385902404785 0.0004203319549560547 0.009105920791625977 0.03010082244873047     0.001879081130027771     1.0511139407753944e-05 
0.0006411075592041016 0.0012097358703613281 0.02184295654296875 0.0006382465362548828 0.001107931137084961 0.038738250732421875     0.0022326409816741943     1.1522555723786354e-05 
0.001234292984008789 0.0024633407592773438 0.03790092468261719 0.0016036033630371094 0.001077890396118164 0.04469895362854004     0.0018616318702697754     1.1530006304383278e-05 
0.0006461143493652344 0.007452487945556641 0.04497790336608887 0.0008056163787841797 0.004921674728393555 8.362282752990723     0.0019012540578842163     1.145969144999981e-05 
0.0006587505340576172 0.00146484375 0.02686166763305664 0.0006086826324462891 0.04534292221069336 0.009309053421020508     0.00211217999458313     1.050368882715702e-05 
0.0016407966613769531 0.0016307830810546875 0.029093503952026367 0.00023865699768066406 0.020639657974243164 0.01848149299621582     0.0018105804920196533     1.0550487786531448e-05 
0.0014586448669433594 0.0019876956939697266 0.017529964447021484 0.0004165172576904297 0.003084897994995117 0.06025838851928711     0.0018481314182281494     1.0485993698239326e-05 
0.0020308494567871094 0.002256631851196289 0.019646406173706055 0.001210927963256836 0.012395858764648438 0.009490251541137695     0.001913323998451233       
0.0022203922271728516 0.0017669200897216797 0.022091388702392578 0.00041961669921875 0.1341252326965332 0.032425642013549805     0.0018023401498794556       
0.0006389617919921875 0.0016357898712158203 0.02018284797668457 0.010861396789550781 0.0013217926025390625 8.31700873374939     0.0019784271717071533       
0.0006420612335205078 0.001967191696166992 0.017410755157470703 0.0004153251647949219 0.0010859966278076172 0.009807825088500977     0.0018705576658248901       
0.0008416175842285156 0.001226186752319336 0.026814937591552734 0.0002455711364746094 0.0030252933502197266 0.019449234008789062     0.0019249916076660156       
0.009295463562011719 0.002840757369995117 0.02669048309326172 0.0023789405822753906 0.006185054779052734 0.23392105102539062     0.0018339306116104126       
0.0008652210235595703 0.0012142658233642578 0.01766204833984375 0.0004119873046875 0.0010986328125 0.019253253936767578     0.001968756318092346       
0.0010421276092529297 0.002393960952758789 0.019991636276245117 0.0004115104675292969 0.020833253860473633 0.024912357330322266     0.0018452703952789307       
0.0006439685821533203 0.0042912960052490234 0.023465871810913086 0.00041866302490234375 0.0010921955108642578 0.399946928024292     0.0018454790115356445       
0.000476837158203125 0.0014007091522216797 0.019653797149658203 0.0012156963348388672 0.0072596073150634766 0.03700876235961914     0.0018570125102996826       
0.0004761219024658203 0.0011119842529296875 0.024271249771118164 0.0004134178161621094 0.0010814666748046875 0.016451120376586914     0.0019860565662384033       
0.006195783615112305 0.00022125244140625 0.03157162666320801 0.0020143985748291016 0.0012998580932617188 0.00741887092590332     0.0018627047538757324       
0.0006628036499023438 0.0018301010131835938 0.017769575119018555 0.00023245811462402344 0.004517316818237305 0.01697063446044922     0.0018341243267059326       
0.0006597042083740234 0.0019729137420654297 0.0384373664855957 0.001210927963256836 0.0011169910430908203 0.024684667587280273     0.0018782764673233032       
0.004277229309082031 0.001222848892211914 0.020041704177856445 0.0004115104675292969 0.0019464492797851562 0.024931907653808594     0.00183771550655365       
0.0006341934204101562 0.002772808074951172 0.04262042045593262 0.0010187625885009766 0.0013170242309570312 0.018906831741333008     0.0017994046211242676       
0.0008401870727539062 0.0024137496948242188 0.03582596778869629 0.0006206035614013672 0.0012867450714111328 0.012580156326293945     0.0019144713878631592       
0.0012278556823730469 0.0012307167053222656 0.028929471969604492 0.00417780876159668 0.002542734146118164 0.01243448257446289     0.0018519014120101929       
0.0008590221405029297 0.0015904903411865234 0.024870872497558594 0.002794981002807617 0.0028142929077148438 0.01272439956665039     0.0019261687994003296       
0.001657247543334961 0.0027723312377929688 0.027063608169555664 0.0004172325134277344 0.001085042953491211 0.009431600570678711     0.0018322467803955078       
0.0006647109985351562 0.0013911724090576172 0.021852731704711914 0.0015990734100341797 0.0051648616790771484 0.11362671852111816     0.0030536651611328125       
0.0008361339569091797 0.0016279220581054688 0.022393465042114258 0.0006244182586669922 0.0026166439056396484 0.021595239639282227     0.001991868019104004       
0.0006575584411621094 0.002766847610473633 0.01829218864440918 0.000997304916381836 0.0013060569763183594 0.032982826232910156     0.00197543203830719       
0.0008449554443359375 0.001621246337890625 0.039101600646972656 0.0004177093505859375 0.0013320446014404297 0.08587479591369629     0.0018321424722671509       
0.007879972457885742 0.0021729469299316406 0.026869535446166992 0.00041866302490234375 0.0026276111602783203 0.02187967300415039     0.0018802434206008911       
0.001049041748046875 0.002421855926513672 0.033371686935424805 0.0007984638214111328 0.0019686222076416016 0.009509563446044922     0.001859918236732483       
0.0008571147918701172 0.0014119148254394531 0.03315162658691406 0.0010221004486083984 0.004497528076171875 1.982400894165039     0.0023122280836105347       
0.001664876937866211 0.0014109611511230469 0.01747298240661621 0.0028336048126220703 0.0010867118835449219 0.009776115417480469     0.002293005585670471       
0.0006449222564697266 0.0018203258514404297 0.030136823654174805 0.00041031837463378906 0.11979913711547852 0.01925063133239746     0.00183887779712677       
0.0006437301635742188 0.0016219615936279297 0.024161100387573242 0.02783513069152832 0.002580881118774414 0.1296694278717041     0.0018511414527893066       
0.0006422996520996094 0.0022525787353515625 0.047417402267456055 0.0024318695068359375 0.19832944869995117 0.013051033020019531     0.0018912404775619507       
0.0014770030975341797 0.006644248962402344 0.017729759216308594 0.0006124973297119141 0.0034694671630859375 7.960997581481934     0.002073317766189575       
0.0008449554443359375 0.002204418182373047 0.022332429885864258 0.00041484832763671875 0.0010840892791748047 0.0892024040222168     0.002203047275543213       
0.0008594989776611328 0.0019767284393310547 0.024581432342529297 0.00041294097900390625 0.001104593276977539 0.049092769622802734     0.0018865019083023071       
0.0006666183471679688 0.001850128173828125 0.04683423042297363 0.0024242401123046875 0.004138469696044922 0.11673235893249512     0.001815199851989746       
0.0008690357208251953 0.0027883052825927734 0.02928614616394043 0.0004069805145263672 0.0029764175415039062 0.052429914474487305     0.001973181962966919       
0.0006392002105712891 0.0038187503814697266 0.033544301986694336 0.006980180740356445 0.001954793930053711 0.06442117691040039     0.0019783973693847656       
0.0016443729400634766 0.001201629638671875 0.03325486183166504 0.0019958019256591797 0.005795478820800781 0.009455680847167969     0.001857370138168335       
0.0006413459777832031 0.0021588802337646484 0.030878543853759766 0.0010197162628173828 0.0010883808135986328 0.048259735107421875     0.0019206106662750244       
0.0006515979766845703 0.003535747528076172 0.03774213790893555 0.0007987022399902344 0.002619028091430664 0.007418155670166016     0.0020253807306289673       
0.0014579296112060547 0.0017621517181396484 0.021825313568115234 0.0008077621459960938 0.0017328262329101562 0.0074863433837890625     0.0019046515226364136       
0.0028030872344970703 0.0014102458953857422 0.02169179916381836 0.0016298294067382812 0.008410453796386719 0.01016378402709961     0.0018764883279800415       
0.0016312599182128906 0.002362489700317383 0.028210163116455078 0.00022745132446289062 0.004117250442504883 0.012484312057495117     0.001840338110923767       
0.0006380081176757812 0.0014417171478271484 0.0546567440032959 0.0004191398620605469 0.007174015045166016 0.009417057037353516     0.0018596649169921875       
0.0023009777069091797 0.002022266387939453 0.03151059150695801 0.0024394989013671875 0.04827880859375 0.017492294311523438     0.001894041895866394       
0.0010378360748291016 0.0018432140350341797 0.02427220344543457 0.0022368431091308594 0.03058934211730957 0.0076634883880615234     0.0019225925207138062       
0.008378267288208008 0.0011630058288574219 0.04426264762878418 0.0016198158264160156 0.0013210773468017578 0.007620096206665039     0.001909896731376648       
0.001035451889038086 0.0035331249237060547 0.03357672691345215 0.0010292530059814453 0.003046751022338867 0.0075702667236328125     0.0019004344940185547       
0.004423618316650391 0.0016303062438964844 0.01735401153564453 0.0016436576843261719 0.0011241436004638672 0.020750761032104492     0.0018777251243591309       
0.001251220703125 0.0025937557220458984 0.031992197036743164 0.00041413307189941406 0.0013234615325927734 0.009836435317993164     0.0019376277923583984       
0.0010428428649902344 0.0024101734161376953 0.031167030334472656 0.002830028533935547 0.034637451171875 0.009786367416381836     0.002013176679611206       
0.0016384124755859375 0.002561807632446289 0.020004987716674805 0.0004076957702636719 0.004086017608642578 0.010152816772460938     0.0018774718046188354       
0.0024232864379882812 0.004181385040283203 0.03381204605102539 0.00041604042053222656 0.0019464492797851562 0.013258218765258789     0.001881420612335205       
0.0012562274932861328 0.0016226768493652344 0.017651796340942383 0.0023992061614990234 0.0025811195373535156 0.009930849075317383     0.001898542046546936       
0.0012791156768798828 0.0014138221740722656 0.030776262283325195 0.00041174888610839844 0.028105974197387695 0.025080204010009766     0.001882314682006836       
0.0036835670471191406 0.0034050941467285156 0.028920888900756836 0.0012257099151611328 0.007029533386230469 0.0472254753112793     0.0018880069255828857       
0.0019118785858154297 0.001432657241821289 0.02216196060180664 0.0004096031188964844 0.002605915069580078 0.027133941650390625     0.0018887966871261597       
0.0008454322814941406 0.0013895034790039062 0.01992058753967285 0.0010304450988769531 0.0013086795806884766 0.013295650482177734     0.0018929243087768555       
0.0014426708221435547 0.002190828323364258 0.04797196388244629 0.00041675567626953125 0.0010995864868164062 0.13620281219482422     0.00188368558883667       
0.0006394386291503906 0.0018579959869384766 0.02331995964050293 0.003046274185180664 0.0189511775970459 0.013537406921386719     0.0018807202577590942       
0.004224300384521484 0.0016257762908935547 0.016912460327148438 0.001234292984008789 0.036707162857055664 0.25934410095214844     0.001878306269645691       
0.0008611679077148438 0.0014226436614990234 0.01897263526916504 0.00041031837463378906 0.005959033966064453 2.6730809211730957     0.001874282956123352       
0.0008456707000732422 0.0023851394653320312 0.027639389038085938 0.0004105567932128906 0.12209033966064453 0.039221763610839844     0.001896679401397705       
0.0008423328399658203 0.002429962158203125 0.019077777862548828 0.001024484634399414 0.004715919494628906 1.4281442165374756     0.0018890351057052612       
0.008758544921875 0.0011944770812988281 0.01911139488220215 0.0004146099090576172 0.012133598327636719 0.029079198837280273     0.0018929541110992432       
0.0016627311706542969 0.0016009807586669922 0.02374744415283203 0.00040912628173828125 0.0013225078582763672 0.00909733772277832     0.00187760591506958       
0.0006461143493652344 0.001584768295288086 0.019773244857788086 0.0024476051330566406 0.001100778579711914 0.01220083236694336     0.0018740296363830566       
0.0008685588836669922 0.0024433135986328125 0.02985668182373047 0.0030660629272460938 0.005135536193847656 0.028660297393798828     0.0018938779830932617       
0.001232147216796875 0.0014128684997558594 0.017293453216552734 0.0010008811950683594 0.005185127258300781 0.015185832977294922     0.001880735158920288       
0.0006518363952636719 0.002381563186645508 0.0168764591217041 0.000423431396484375 0.0006990432739257812 0.1659090518951416     0.0018803179264068604       
0.0006418228149414062 0.001817941665649414 0.018914461135864258 0.00041556358337402344 0.027993440628051758 0.03108835220336914     0.0018866807222366333       
0.0008337497711181641 0.0016276836395263672 0.02559971809387207 0.0010042190551757812 0.0019450187683105469 0.033263206481933594     0.0018667280673980713       
0.002893209457397461 0.0014219284057617188 0.0274810791015625 0.11426687240600586 0.002853870391845703 0.009227275848388672     0.0018728077411651611       
0.0012636184692382812 0.0014355182647705078 0.044770002365112305 0.0006129741668701172 0.002618074417114258 0.015280485153198242     0.0019021183252334595       
0.0010578632354736328 0.001211404800415039 0.03636050224304199 0.001008749008178711 0.003047943115234375 0.05142498016357422     0.0018734931945800781       
0.0024182796478271484 0.002208232879638672 0.025865554809570312 0.0004100799560546875 0.0023729801177978516 0.009659290313720703     0.0018611699342727661       
0.002102375030517578 0.001398324966430664 0.021416425704956055 0.0034027099609375 0.020705223083496094 0.00956869125366211     0.0018878132104873657       
0.0016329288482666016 0.0015990734100341797 0.019015073776245117 0.0006165504455566406 0.002370595932006836 0.009650230407714844     0.0018660575151443481       
0.0012836456298828125 0.00119781494140625 0.017128705978393555 0.006376504898071289 0.003020763397216797 0.013040542602539062     0.0018716752529144287       
0.0008709430694580078 0.0016367435455322266 0.027832508087158203 0.0004153251647949219 0.2443850040435791 0.009634733200073242     0.0018865317106246948       
0.0006480216979980469 0.002610445022583008 0.02902841567993164 0.0002295970916748047 0.004045248031616211 0.04172492027282715     0.0018948018550872803       
0.0008387565612792969 0.0018100738525390625 0.04463076591491699 0.005600452423095703 0.0010886192321777344 0.009639501571655273     0.0018702149391174316       
0.0016443729400634766 0.0015878677368164062 0.042717695236206055 0.0004184246063232422 0.1588914394378662 0.009659528732299805     0.001859128475189209       
0.0034058094024658203 0.002592802047729492 0.021067142486572266 0.00042366981506347656 0.03654956817626953 0.009552478790283203     0.0019037574529647827       
0.003629446029663086 0.001611948013305664 0.01656198501586914 0.01858830451965332 0.0013301372528076172 0.04400467872619629     0.0019156783819198608       
0.0012347698211669922 0.0012133121490478516 0.017540454864501953 0.00022745132446289062 0.003627777099609375 0.012934207916259766     0.0018382817506790161       
0.0026595592498779297 0.0014085769653320312 0.030797243118286133 0.0018219947814941406 0.004614830017089844 0.021904706954956055     0.0018576383590698242       
0.0010514259338378906 0.002855062484741211 0.03332853317260742 0.0020418167114257812 0.0017266273498535156 0.030913591384887695     0.0018726438283920288       
0.0012319087982177734 0.0024094581604003906 0.028336286544799805 0.0004189014434814453 0.003854990005493164 0.2546846866607666     0.0018604695796966553       
0.0008428096771240234 0.002974987030029297 0.01867198944091797 0.0004260540008544922 0.0011134147644042969 0.0095672607421875     0.0018548071384429932       
0.0006403923034667969 0.001416921615600586 0.021170616149902344 0.0024039745330810547 0.0019297599792480469 0.009660720825195312     0.0018568485975265503       
0.0014574527740478516 0.0012354850769042969 0.016988515853881836 0.007245779037475586 0.0026001930236816406 0.056005239486694336     0.001849055290222168       
0.0006530284881591797 0.006368398666381836 0.02612161636352539 0.0006122589111328125 0.00404047966003418 0.015615463256835938     0.001863911747932434       
0.0006392002105712891 0.0015964508056640625 0.032242774963378906 0.005380392074584961 0.0024170875549316406 0.0182802677154541     0.0018748641014099121       
0.003416776657104492 0.004099607467651367 0.01682448387145996 0.0008208751678466797 0.0010917186737060547 0.2606782913208008     0.001843184232711792       
0.0018513202667236328 0.0016050338745117188 0.01661062240600586 0.005568504333496094 0.12503528594970703 0.009445905685424805     0.0018613189458847046       
0.0006756782531738281 0.0033707618713378906 0.02314901351928711 0.00041294097900390625 0.0007040500640869141 0.021645307540893555     0.001872733235359192       
0.015463113784790039 0.0011277198791503906 0.023880481719970703 0.006757497787475586 0.024567604064941406 0.016427278518676758     0.0018780529499053955       
0.0008339881896972656 0.0016219615936279297 0.01810765266418457 0.00041222572326660156 0.0012822151184082031 0.012618303298950195     0.0018551796674728394       
0.0006394386291503906 0.0017931461334228516 0.017006397247314453 0.0008122920989990234 0.004070758819580078 0.01260232925415039     0.0018624663352966309       
0.0008566379547119141 0.0020503997802734375 0.025316476821899414 0.0010275840759277344 0.004489421844482422 0.02959156036376953     0.0018890053033828735       
0.0006544589996337891 0.001600503921508789 0.023770570755004883 0.0002422332763671875 0.0013277530670166016 0.029817819595336914     0.001857653260231018       
0.0006515979766845703 0.001800537109375 0.0238950252532959 0.00025844573974609375 0.0010783672332763672 0.009679079055786133     0.0018677711486816406       
0.001264810562133789 0.002382993698120117 0.01746678352355957 0.0002677440643310547 0.004870414733886719 1.5555658340454102     0.001865193247795105       
0.0006315708160400391 0.0026204586029052734 0.02317357063293457 0.00026488304138183594 0.0023393630981445312 0.009424209594726562     0.0018835067749023438       
0.0006568431854248047 0.0016455650329589844 0.029358625411987305 0.0004317760467529297 0.0007021427154541016 8.031019687652588     0.0018592029809951782       
0.0012402534484863281 0.0026404857635498047 0.016664981842041016 0.0008139610290527344 0.0019567012786865234 0.1296861171722412     0.001865386962890625       
0.0026721954345703125 0.0018062591552734375 0.05114603042602539 0.0016133785247802734 0.0010869503021240234 0.03283262252807617     0.0018254071474075317       
0.0006313323974609375 0.0012123584747314453 0.026387453079223633 0.0037980079650878906 0.007712125778198242 0.00940084457397461     0.001848459243774414       
0.0018162727355957031 0.0020356178283691406 0.03654909133911133 0.0008234977722167969 0.004397869110107422 0.021878480911254883     0.0018812566995620728       
0.007377147674560547 0.001996278762817383 0.017634868621826172 0.0010251998901367188 0.0017271041870117188 0.009504318237304688     0.0018566697835922241       
0.0006525516510009766 0.002035856246948242 0.022496700286865234 0.0004169940948486328 0.0050182342529296875 0.0380096435546875     0.0018486380577087402       
0.0008628368377685547 0.0012018680572509766 0.01645374298095703 0.01976776123046875 0.0010921955108642578 0.012573480606079102     0.0018531084060668945       
0.004342079162597656 0.001420736312866211 0.026959896087646484 0.0008361339569091797 0.08858656883239746 0.08822917938232422     0.0018684715032577515       
0.0008375644683837891 0.004199981689453125 0.03224968910217285 0.0008258819580078125 0.002796173095703125 0.009450435638427734     0.0018740445375442505       
0.001638174057006836 0.0013995170593261719 0.03316617012023926 0.0006263256072998047 0.0037665367126464844 0.06475329399108887     0.0018447339534759521       
0.0006551742553710938 0.0030341148376464844 0.01669168472290039 0.01449894905090332 0.0011141300201416016 0.009429216384887695     0.0018734484910964966       
0.000865936279296875 0.0013909339904785156 0.034262657165527344 0.0034172534942626953 0.06729793548583984 0.024408578872680664     0.0018672198057174683       

